Secure Decentralized IoT Service Platform using Consortium Blockchain

Blockchain technology has gained increasing popularity in the research of Internet of Things (IoT) systems in the past decade. As a distributed and immutable ledger secured by strong cryptography algorithms, the blockchain brings a new perspective to secure IoT systems. Many studies have been devoted to integrating blockchain into IoT device management, access control, data integrity, security, and privacy. In comparison, the blockchain-facilitated IoT communication is much less studied. Nonetheless, we see the potential of blockchain in decentralizing and securing IoT communications. This paper proposes an innovative IoT service platform powered by consortium blockchain technology. The presented solution abstracts machine-to-machine (M2M) and human-to-machine (H2M) communications into services provided by IoT devices. Then, it materializes data exchange of the IoT network through smart contracts and blockchain transactions. Additionally, we introduce the auxiliary storage layer to the proposed platform to address various data storage requirements. Our proof-of-concept implementation is tested against various workloads and connection sizes under different block configurations to evaluate the platform's transaction throughput, latency, and hardware utilization. The experiment results demonstrate that our solution can maintain high performance under most testing scenarios and provide valuable insights on optimizing the blockchain configuration to achieve the best performance.

==> Plots/2mbx2s-cpu.csv <==
Host	/device-registry/get	/device-registry/get-all	/service-registry/register	/service-registry/get	/service-registry/get-all	/service-registry/deregister	/service-broker/request	/service-broker/respond	/service-broker/get	/service-broker/get-all	/service-broker/remove
orderer1	0.942	0.958	1.08	0.939	0.942	1.09	1.1	1.08	0.93	0.927	1.1
orderer2	1.34	1.31	1.46	1.25	1.3	1.49	1.48	1.49	1.2	1.29	1.48
orderer3	0.986	0.949	1.1	1.01	0.974	1.14	1.13	1.15	0.994	0.96	1.12
{org1 peer1}	1.19	1.26	1.25	1.18	1.74	1.26	1.3	1.28	1.36	3.1	1.31
{org1 peer2}	1.49	1.69	1.55	1.54	2.16	1.59	1.63	1.63	1.54	4.7	1.71
{org2 peer1}	1.28	1.32	1.19	1.2	1.67	1.26	1.28	1.27	1.17	3.02	1.31
{org2 peer2}	1.25	1.27	1.26	1.24	1.64	1.31	1.25	1.26	1.2	3.03	1.31

==> Plots/2mbx2s-disk-read.csv <==
Host	/device-registry/get	/device-registry/get-all	/service-registry/register	/service-registry/get	/service-registry/get-all	/service-registry/deregister	/service-broker/request	/service-broker/respond	/service-broker/get	/service-broker/get-all	/service-broker/remove
orderer1	0	0	0	0	0	0	0	0	0	0	0
orderer2	0	0	0	0	0	0	0	0	0	0	0
orderer3	0	0	0	0	0	0	0	0	0	0	0
{org1 peer1}	0	0	0	0	0	0	0	0	0	0	0
{org1 peer2}	0	0	0	0	0	0	0	0	0	0	0
{org2 peer1}	0	0	0	0	0	0	0	0	0	0	0
{org2 peer2}	0	0	0	0	0	0	0	0	0	0	0

==> Plots/2mbx2s-disk-write.csv <==
Host	/device-registry/get	/device-registry/get-all	/service-registry/register	/service-registry/get	/service-registry/get-all	/service-registry/deregister	/service-broker/request	/service-broker/respond	/service-broker/get	/service-broker/get-all	/service-broker/remove
orderer1	0.0819	0.421	3.533333333	0.234	0.41	3.8	4.511111111	2.733333333	0.104	0.935	3.111111111
orderer2	0.123	0.383	3.455555556	0.0273	0.869	3.966666667	4.366666667	2.688888889	0.151	0.799	2.977777778
orderer3	0.335	0.208	3.411111111	0.208	0.606	3.833333333	4.388888889	2.622222222	0.0842	1.72	3.088888889
{org1 peer1}	0.173	0.247	2.533333333	0.272	0.559	2.655555556	3.222222222	1.733333333	0.298	0.984	2.177777778
{org1 peer2}	0.356	0.00182	2.655555556	0.142	0.533	2.622222222	3.311111111	1.822222222	0.0887	0.811	2.288888889
{org2 peer1}	0.0041	0.359	2.511111111	0.21	1.1	2.611111111	3.222222222	1.711111111	0.217	0.85	2.133333333
{org2 peer2}	0.217	0.101	2.6	0.091	0.443	2.611111111	3.188888889	1.677777778	0.179	0.862	2.144444444

==> Plots/2mbx2s-memory.csv <==
Host	/device-registry/get	/device-registry/get-all	/service-registry/register	/service-registry/get	/service-registry/get-all	/service-registry/deregister	/service-broker/request	/service-broker/respond	/service-broker/get	/service-broker/get-all	/service-broker/remove
orderer1	2.614285714	2.614285714	3.133333333	2.7	2.685714286	3.15	3.15	3.15	2.685714286	2.671428571	3.15
orderer2	2.614285714	2.614285714	3.1	2.671428571	2.671428571	3.15	3.133333333	3.133333333	2.671428571	2.657142857	3.133333333
orderer3	2.6	2.585714286	3.083333333	2.671428571	2.642857143	3.133333333	3.116666667	3.116666667	2.657142857	2.642857143	3.116666667
{org1 peer1}	3.585714286	3.6	4.3	3.657142857	3.9	4.466666667	4.433333333	4.366666667	3.714285714	4.185714286	4.45
{org1 peer2}	3.657142857	3.671428571	4.383333333	3.728571429	3.971428571	4.583333333	4.5	4.45	3.785714286	4.328571429	4.633333333
{org2 peer1}	3.614285714	3.628571429	4.316666667	3.685714286	3.842857143	4.483333333	4.383333333	4.35	3.7	4.228571429	4.483333333
{org2 peer2}	3.571428571	3.585714286	4.266666667	3.657142857	3.814285714	4.45	4.366666667	4.35	3.685714286	4.2	4.433333333

==> Plots/2mbx2s-network-in.csv <==
Host	/device-registry/get	/device-registry/get-all	/service-registry/register	/service-registry/get	/service-registry/get-all	/service-registry/deregister	/service-broker/request	/service-broker/respond	/service-broker/get	/service-broker/get-all	/service-broker/remove
orderer1	0.000351111	0.000395556	1.691666667	0.000378889	0.000815556	1.85	2.15	1.258333333	0.00037	0.001288889	1.466666667
orderer2	0.000424444	0.000455556	1.291666667	0.000401111	0.000926667	1.4	1.641666667	0.966666667	0.000388889	0.001566667	1.108333333
orderer3	0.000342222	0.000367778	1.675	0.000348889	0.000806667	1.816666667	2.15	1.25	0.000372222	0.001277778	1.408333333
{org1 peer1}	0.023	0.048	3.283333333	0.029888889	1.922222222	3.766666667	4.358333333	2.725	0.029888889	4.688888889	3.483333333
{org1 peer2}	0.022666667	0.047222222	3.3	0.029333333	1.922222222	3.7	4.35	2.725	0.025111111	4.766666667	3.508333333
{org2 peer1}	0.022444444	0.046555556	3.35	0.024444444	1.922222222	3.7	4.383333333	2.758333333	0.024777778	4.677777778	3.566666667
{org2 peer2}	0.022444444	0.046666667	3.325	0.029	1.922222222	3.758333333	4.366666667	2.758333333	0.024888889	4.666666667	3.516666667

==> Plots/2mbx2s-network-out.csv <==
Host	/device-registry/get	/device-registry/get-all	/service-registry/register	/service-registry/get	/service-registry/get-all	/service-registry/deregister	/service-broker/request	/service-broker/respond	/service-broker/get	/service-broker/get-all	/service-broker/remove
orderer1	0.001635714	0.00165	3.81	0.001642857	0.004957143	4.14	4.77	2.9	0.001635714	0.008714286	3.33
orderer2	0.001714286	0.001742857	3.4	0.001642857	0.005085714	3.68	4.2	2.61	0.001735714	0.009357143	2.96
orderer3	0.001592857	0.001664286	3.8	0.001614286	0.004885714	4.1	4.77	2.9	0.001635714	0.008785714	3.24
{org1 peer1}	0.019357143	0.049928571	3.54	0.024	2.071428571	4.08	4.59	3.17	0.027	4.657142857	4.05
{org1 peer2}	0.019	0.049214286	3.57	0.023714286	2.064285714	3.99	4.59	3.16	0.023142857	4.692857143	4.08
{org2 peer1}	0.018142857	0.047857143	3.59	0.019428571	2.071428571	3.96	4.61	3.19	0.022142857	4.635714286	4.13
{org2 peer2}	0.018142857	0.047928571	3.57	0.022714286	2.071428571	4.04	4.59	3.18	0.022214286	4.635714286	4.07

==> Plots/latency-read-vs-connection.csv <==
Connections	10	2000
/device-registry/get	0.05	0.05
/service-registry/get	0.05	0.05
/service-broker/get	0.05	0.05

==> Plots/latency-transaction-vs-connection.csv <==
Connections	10	2000
/service-registry/register	2.18	3.03
/service-registry/deregister	2.12	2.66
/service-broker/request	2.22	3.04
/service-broker/respond	2.21	2.84
/service-broker/remove	2.13	2.62

==> Plots/latency-vs-batch-size.csv <==
Batch Size (MB)	/device-registry/get	/device-registry/get-all	/service-registry/register	/service-registry/get	/service-registry/get-all	/service-registry/deregister	/service-broker/request	/service-broker/respond	/service-broker/get	/service-broker/get-all	/service-broker/remove
0.125	0.05	0.05	0.4	0.05	7.43	0.46	0.5	0.41	0.05	17.93	0.43
0.25	0.05	0.05	0.5	0.05	7.39	0.46	0.44	0.5	0.05	17.9	0.54
0.5	0.05	0.05	1.04	0.05	6.99	0.98	0.91	1.1	0.05	17.43	1.52
1	0.05	0.05	2.22	0.05	7.25	2.12	2.2	1.93	0.05	17.29	2.32
2	0.05	0.05	2.18	0.05	7.35	2.12	2.22	2.21	0.05	17.09	2.13
4	0.05	0.05	2.03	0.05	7.35	2.18	2.24	2.03	0.05	17.78	2.08
8	0.05	0.05	2.16	0.05	7.36	2.09	2.25	2.01	0.05	17.52	2.18

==> Plots/latency-vs-batch-timeout.csv <==
Batch Timeout (s)	/device-registry/get	/device-registry/get-all	/service-registry/register	/service-registry/get	/service-registry/get-all	/service-registry/deregister	/service-broker/request	/service-broker/respond	/service-broker/get	/service-broker/get-all	/service-broker/remove
0.5	0.05	0.05	0.96	0.05	7.51	0.99	0.95	0.94	0.05	17.35	0.93
1	0.05	0.05	1.14	0.05	7.25	1.22	1.12	1.08	0.05	17.2	1.22
2	0.05	0.05	2.18	0.05	7.35	2.12	2.22	2.21	0.05	17.09	2.13
4	0.05	0.05	4.12	0.05	7.56	3.62	3.84	3.74	0.05	16.72	4.21
8	0.05	0.05	6.17	0.05	7.41	6.69	7.03	6.87	0.05	16.77	7.18

==> Plots/throughput-read-vs-connection.csv <==
Connections	10	2000
/device-registry/get	782.2	739.1
/service-registry/get	762.8	754.7
/service-broker/get	777.6	730.7

==> Plots/throughput-transaction-vs-connection.csv <==
Connections	10	2000
/service-registry/register	25	18.9
/service-registry/deregister	24.7	20.1
/service-broker/request	26.3	18.7
/service-broker/respond	27.1	18.2
/service-broker/remove	26.1	18.2

==> Plots/throughput-vs-batch-size.csv <==
Batch Size (MB)	/device-registry/get	/device-registry/get-all	/service-registry/register	/service-registry/get	/service-registry/get-all	/service-registry/deregister	/service-broker/request	/service-broker/respond	/service-broker/get	/service-broker/get-all	/service-broker/remove
0.125	783.1	763.7	112.9	760.2	82.5	101.4	99.9	109.6	755.3	36.5	109.4
0.25	792.1	793.3	82.6	777.3	90	99.3	100	90.6	776.4	36.3	87.6
0.5	766.9	738	46.3	757.3	89.9	45.7	58.8	42.7	747.9	37.2	27.8
1	784	761.6	24.7	792.1	90.3	22.2	26.1	28.1	766.3	36.1	26.1
2	782.2	787.7	25	762.8	82.9	24.7	26.3	27.1	777.6	38.7	26.1
4	766.9	753.3	26.7	774.3	89.9	26.4	20.7	26.1	794.3	37.9	25.9
8	759.6	727.5	27.3	777	90	24.5	26.7	24.3	788.6	38.8	25.6

==> Plots/throughput-vs-batch-timeout.csv <==
Batch Timeout (s)	/device-registry/get	/device-registry/get-all	/service-registry/register	/service-registry/get	/service-registry/get-all	/service-registry/deregister	/service-broker/request	/service-broker/respond	/service-broker/get	/service-broker/get-all	/service-broker/remove
0.5	775.2	755.6	85	774.9	89.9	77.4	77.1	80.8	773.7	36.7	78.5
1	791.5	772.8	44.7	789.3	89.8	38.4	45.7	50.7	749.3	38.5	38.1
2	782.2	787.7	25	762.8	82.9	24.7	26.3	27.1	777.6	38.7	26.1
4	780.3	760.2	12.5	781.3	89.9	12.1	12.9	12.5	779.4	39.1	11.2
8	796.2	760.2	6.1	768.3	89.9	5.8	6.2	5.9	758.4	38.1	5.8

==> Plots/utilization-read-vs-batch-size.csv <==
Batch Size (MB)	Avg Memory Orderer (MB)	Avg Memory Peer (MB)	Avg CPU Orderer	Avg CPU Peer	Avg Network In Orderer (MB)	Avg Network In Peer (MB)	Avg Network Out Orderer (MB)	Avg Network Out Peer (MB)	Avg Disk Write Orderer (MB)	Avg Disk Write Peer (MB)	Avg Disk Read Orderer (MB)	Avg Disk Read Peer (MB)
0.125	1860.00	2527.50	1.04	1.35	0.03	2.52	0.22	3.52	0.11	0.24	0.00	0.00
0.25	1890.00	2575.00	1.06	1.35	0.03	2.41	0.22	3.38	0.31	0.13	0.00	0.00
0.5	1900.00	2625.00	1.03	1.36	0.03	2.14	0.23	3.04	0.15	0.12	0.00	0.00
1	1893.33	2585.00	1.06	1.31	0.03	2.33	0.23	3.27	0.16	0.09	0.00	0.00
2	1870.00	2605.00	1.04	1.32	0.03	2.36	0.23	3.31	0.11	0.20	0.00	0.00
4	1866.67	2602.50	1.06	1.35	0.04	2.51	0.23	3.51	0.17	0.14	0.00	0.00
8	1876.67	2620.00	1.08	1.35	0.04	2.54	0.23	3.55	0.13	0.18	0.00	0.00

==> Plots/utilization-read-vs-batch-timeout.csv <==
Batch Timeout (s)	Avg Memory Orderer (MB)	Avg Memory Peer (MB)	Avg CPU Orderer	Avg CPU Peer	Avg Network In Orderer (MB)	Avg Network In Peer (MB)	Avg Network Out Orderer (MB)	Avg Network Out Peer (MB)	Avg Disk Write Orderer (MB)	Avg Disk Write Peer (MB)	Avg Disk Read Orderer (MB)	Avg Disk Read Peer (MB)
0.5	1883.33	2660.00	1.05	1.33	0.04	2.24	0.24	3.16	0.25	0.19	0.00	0.00
1	1880.00	2622.50	1.07	1.35	0.03	2.37	0.23	3.33	0.21	0.22	0.00	0.00
2	1870.00	2605.00	1.04	1.32	0.03	2.36	0.23	3.31	0.11	0.20	0.00	0.00
4	1876.67	2612.50	1.04	1.36	0.03	2.51	0.23	3.51	0.17	0.11	0.00	0.00
8	1883.33	2612.50	1.06	1.38	0.03	2.36	0.23	3.32	0.30	0.12	0.00	0.00

==> Plots/utilization-read-vs-connection.csv <==
Connections	Orderer CPU 10x	Orderer CPU 2000x	Peer CPU 10x	Peer CPU 2000x	Orderer Memory 10x	Orderer Memory 2000x	Peer Memory 10x	Peer Memory 2000x	Orderer Network In 10x	Orderer Network In 2000x	Peer Network In 10x	Peer Network In 2000x	Orderer Network Out 10x	Orderer Network Out 2000x	Peer Network Out 10x	Peer Network Out 2000x	Orderer Disk Write 10x	Order Disk Write 2000x	Peer Disk Write 10x	Peer Disk Write 2000x	Orderer Disk Read 10x	Orderer Disk Read 2000x	Peer Disk Read 10x	Peer Disk Read 2000x
/device-registry/get	1.089333333	1.206666667	1.3025	1.445	1826.666667	2043.333333	2525	3072.5	0.033533333	0.484333333	2.0375	3.1	0.230666667	0.592666667	2.6125	3.6675	0.179966667	0.295733333	0.187525	0.35325	0	0	0	0
/service-registry/get	1.066333333	1.226666667	1.29	1.4375	1876.666667	2053.333333	2577.5	3157.5	0.033866667	0.492666667	2.535	3.485	0.228666667	0.597666667	3.145	4.0725	0.156433333	0.133666667	0.17875	0.18025	0	0	0	0
/service-broker/get	1.041333333	1.153333333	1.3175	1.465	1870	2043.333333	2605	3175	0.033933333	0.503666667	2.355	3.4225	0.233666667	0.605	3.3075	4.4325	0.113066667	0.202666667	0.195675	0.1957	0	0	0	0

==> Plots/utilization-transaction-vs-batch-size.csv <==
Batch Size (MB)	Avg Memory Orderer (MB)	Avg Memory Peer (MB)	Avg CPU Orderer	Avg CPU Peer	Avg Network In Orderer (MB)	Avg Network In Peer (MB)	Avg Network Out Orderer (MB)	Avg Network Out Peer (MB)	Avg Disk Write Orderer (MB)	Avg Disk Write Peer (MB)	Avg Disk Read Orderer (MB)	Avg Disk Read Peer (MB)
0.125	1860.00	2592.50	2.30	2.07	23.30	52.13	42.17	44.33	44.30	42.75	0.00	0.00
0.25	1903.33	2650.00	1.78	2.04	23.37	52.20	42.43	44.28	40.23	33.93	0.00	0.00
0.5	1923.33	2702.50	1.48	1.74	23.47	52.15	44.70	44.60	38.77	30.33	0.00	0.00
1	1906.67	2642.50	1.25	1.38	23.77	52.50	45.04	45.85	40.23	28.95	0.00	0.00
2	1880.00	2652.50	1.24	1.37	23.77	52.38	45.80	45.95	39.80	29.13	0.00	0.00
4	1886.67	2662.50	1.22	1.31	23.77	53.05	46.37	47.10	40.30	30.15	0.00	0.00
8	1893.33	2667.50	1.33	1.38	23.80	52.30	45.87	45.70	42.53	28.95	0.00	0.00

==> Plots/utilization-transaction-vs-batch-timeout.csv <==
Batch Timeout (s)	Avg Memory Orderer (MB)	Avg Memory Peer (MB)	Avg CPU Orderer	Avg CPU Peer	Avg Network In Orderer (MB)	Avg Network In Peer (MB)	Avg Network Out Orderer (MB)	Avg Network Out Peer (MB)	Avg Disk Write Orderer (MB)	Avg Disk Write Peer (MB)	Avg Disk Read Orderer (MB)	Avg Disk Read Peer (MB)
0.5	1896.67	2727.50	1.49	1.83	22.77	50.43	42.93	43.10	37.73	27.73	0.00	0.00
1	1896.67	2680.00	1.40	1.60	23.57	52.15	45.02	44.75	39.37	29.28	0.00	0.00
2	1880.00	2652.50	1.24	1.37	23.77	52.38	45.80	45.95	39.80	29.13	0.00	0.00
4	1890.00	2657.50	1.15	1.22	24.03	53.25	47.67	48.53	41.93	31.38	0.00	0.00
8	1890.00	2657.50	1.10	1.13	24.23	54.28	50.83	53.70	45.73	34.35	0.00	0.00

==> Plots/utilization-transaction-vs-connection.csv <==
Connections	Orderer CPU 10x	Orderer CPU 2000x	Peer CPU 10x	Peer CPU 2000x	Orderer Memory 10x	Orderer Memory 2000x	Peer Memory 10x	Peer Memory 2000x	Orderer Network In 10x	Orderer Network In 2000x	Peer Network In 10x	Peer Network In 2000x	Orderer Network Out 10x	Orderer Network Out 2000x	Peer Network Out 10x	Peer Network Out 2000x	Orderer Disk Write 10x	Order Disk Write 2000x	Peer Disk Write 10x	Peer Disk Write 2000x	Orderer Disk Read 10x	Orderer Disk Read 2000x	Peer Disk Read 10x	Peer Disk Read 2000x
/service-registry/register	1.213333333	1.29	1.3125	5.12	1863.333333	2206.666667	2590	5080	18.63333333	20.93333333	39.775	70.225	36.7	37.06666667	35.675	820.25	31.2	32.53333333	23.175	24.05	0	0	0	0
/service-registry/deregister	1.24	1.333333333	1.355	6	1886.666667	2193.333333	2697.5	4930	20.26666667	22.46666667	44.775	77.125	39.73333333	39.73333333	40.175	861.5	34.8	35.2	23.625	24.6	0	0	0	0
/service-broker/request	1.236666667	1.31	1.365	6.7375	1880	2226.666667	2652.5	5120	23.76666667	25.86666667	52.375	85.85	45.8	46.23333333	45.95	924.5	39.8	41.1	29.125	30.925	0	0	0	0
/service-broker/respond	1.24	1.25	1.36	4.4475	1880	2200	2627.5	4557.5	13.9	16.33333333	32.9	66.1	28.03333333	28.76666667	31.75	886.25	24.13333333	26	15.625	21	0	0	0	0
/service-broker/remove	1.233333333	1.326666667	1.41	4.37	1880	2166.666667	2700	4662.5	15.93333333	18.23333333	42.225	72.55	31.76666667	32.26666667	40.825	807.25	27.53333333	28.63333333	19.675	23.35	0	0	0	0
